Microlensing of strongly lensed quasars

Strong gravitational lensing of quasars has the potential to unlock the poorly understood physics of these fascinating objects, as well as serve as a probe of the lensing mass distribution and of cosmological parameters. In particular, gravitational microlensing by compact bodies in the lensing galaxy can enable mapping of quasar structure to $\lt 10^{-6}$ arcsec scales. Some of this potential has been realized over the past few decades, however the upcoming era of large sky surveys promises to bring this to full fruition. Here we review the theoretical framework of this field, describe the prominent current methods for parameter inference from quasar microlensing data across different observing modalities, and discuss the constraints so far derived on the geometry and physics of quasar inner structure. We also review the application of strong lensing and microlensing to constraining the granularity of the lens potential, i.e. the contribution of the baryonic and dark matter components, and the local mass distribution in the lens, i.e. the stellar mass function. Finally, we discuss the future of the field, including the new possibilities that will be opened by the next generation of large surveys and by new analysis methods now being developed.

==> readme.txt <==
-- Special ISSI SGL notes --

1) sgl-commands.sty includes all shortcut latex commands as defined in the Table of notations. It can be included in the template via
\usepackage{sgl-commands}

2) Naming conventions:
a) Section labels: sec<chapter>:<1st meaningful word of header>_<2nd meaningful word>
   example: \section{ A test of general relativity} -> \label{sec1:test_general}
b) Figure labels: fig<chapter>:<figurename> 
   figures are stored in ../figures/ on github
c) Table labels: tab<chapter>:<meaningful tablename>
   table names either like 2a) or something more appropriate
d) Bib-items: bib<chapter of first appearance>:<Last name of 1st author><pub date>
   example: cite the book Gravitational Lenses by Schneider, Ehlers, Falco from 1992 in first chapter:
   \citet{bib1:Schneider1992}

3) You can find some useful bib-entries already in references.bib

-----


Important: template.tex uses svjour3.cls LaTeX style file witch you
should download from Springer site.
Base-URL for updates: ftp://ftp.springer.de/pub/tex/latex/svjour3/


Bibliographic references in author-year form can be made using the
"natbib" package of Patrick W. Daly. You can find it on CTAN, e.g. at
ftp://ftp.dante.de/tex-archive/macros/latex/contrib/natbib/
or look for a mirror next to you at
http://www.ctan.org/getmirror/?action=/search/


INSTALLATION

Copy svjour3.cls and svglov3.clo to a place where LaTeX can find them.


GETTING STARTED

You should first read the "Main User's Guide" to get an overview.
Alternatively to reading the entire documentation, it is
also possible to proceed by merely filling out the template and then
looking up additional commands as needed.


